A low Hubble Constant from galaxy distribution observations

An accurate determination of the Hubble constant remains a puzzle in observational cosmology. The possibility of a new physics has emerged with a significant tension between the current expansion rate of our Universe measured from the cosmic microwave background by the Planck satellite and from local methods. In this paper, new tight estimates on this parameter are obtained by considering two data sets from galaxy distribution observations: galaxy cluster gas mass fractions and baryon acoustic oscillation measurements. Priors from the Big Bang nucleosynthesis (BBN) were also considered. By considering the flat $\Lambda$CDM and XCDM models, and the non-flat $\Lambda$CDM model, our main results are: $H_0=65.9^{+1.5}_{-1.5}$ km s$^{-1}$ Mpc$^{-1}$, $H_0=65.9^{+4.4}_{-4.0}$ km s$^{-1}$ Mpc$^{-1}$ and $H_0=64.3^{+ 4.5}_{- 4.4}$ km s$^{-1}$ Mpc$^{-1}$ in $2\sigma$ c.l., respectively. These estimates are in full agreement with the Planck satellite results. Our analyses in these cosmological scenarios also support a negative value for the deceleration parameter at least in 3$\sigma$ c.l..

==> log.txt <==
This is BibTeX, Version 0.99d (TeX Live 2016/Debian)
The top-level auxiliary file: paper_RRG_JCAP.aux
The style file: JHEP.bst.bst
I couldn't open database file referencias.bib
---line 152 of file paper_RRG_JCAP.aux
 : \bibdata{referencias
 :                     }
I'm skipping whatever remains of this command
I found no database files---while reading file paper_RRG_JCAP.aux
Warning--I didn't find a database entry for "mi2011introduction"
Warning--I didn't find a database entry for "RRG2005BERREDO-PEIXOTO"
Warning--I didn't find a database entry for "RRGsakharov1966"
Warning--I didn't find a database entry for "RRG2009Fabris"
Warning--I didn't find a database entry for "RRG2012Leo"
Warning--I didn't find a database entry for "RRG2014Fabris"
Warning--I didn't find a database entry for "RRG2018MNRAS"
Warning--I didn't find a database entry for "RRG2018dosReis"
Warning--I didn't find a database entry for "RRG2018Hipolito"
Warning--I didn't find a database entry for "Bode_2001"
Warning--I didn't find a database entry for "T0_Fixsen2009"
Warning--I didn't find a database entry for "mWDMMatteoViel2013"
Warning--I didn't find a database entry for "Dodelson"
Warning--I didn't find a database entry for "Piattella:2018"
Warning--I didn't find a database entry for "Shoji:2010hm"
Warning--I didn't find a database entry for "CosmoPerturSynchNewto1995"
Warning--I didn't find a database entry for "Hannestad2000"
Warning--I didn't find a database entry for "Rev_tulin2018"
Warning--I didn't find a database entry for "Rocha2013"
Warning--I didn't find a database entry for "Peter2013"
Warning--I didn't find a database entry for "Zavala2013"
Warning--I didn't find a database entry for "Elbert2015"
Warning--I didn't find a database entry for "Adhikari_2017"
Warning--I didn't find a database entry for "Armendariz-Picon:2013jej"
Warning--I didn't find a database entry for "Piattella:2015nda"
Warning--I didn't find a database entry for "MANGANO20028"
Warning--I didn't find a database entry for "Spergel2000"
Warning--I didn't find a database entry for "meszaros1974behaviour"
(There were 2 error messages)
This is pdfTeX, Version 3.14159265-2.6-1.40.17 (TeX Live 2016/Debian) (preloaded format=pdflatex)
 restricted \write18 enabled.
entering extended mode
(./paper_RRG_JCAP.tex
LaTeX2e <2017/01/01> patch level 3
Babel <3.9r> and hyphenation patterns for 4 language(s) loaded.
(/usr/share/texlive/texmf-dist/tex/latex/base/article.cls
Document Class: article 2014/09/29 v1.4h Standard LaTeX document class
(/usr/share/texlive/texmf-dist/tex/latex/base/size11.clo)) (./jcappub.sty
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amssymb.sty
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amsfonts.sty))
(/usr/share/texlive/texmf-dist/tex/latex/graphics/epsfig.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)
(/usr/share/texlive/texmf-dist/tex/latex/graphics-def/pdftex.def
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/infwarerr.sty)
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/ltxcmds.sty)))))
(/usr/share/texlive/texmf-dist/tex/latex/natbib/natbib.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty))
(/usr/share/texlive/texmf-dist/tex/generic/ifxetex/ifxetex.sty)
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/auxhook.sty)
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/kvoptions.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/hyperref.cfg)

Package hyperref Warning: Option `pagecolor' is not available anymore.

(/usr/share/texlive/texmf-dist/tex/latex/url/url.sty))

Package hyperref Message: Driver (autodetected): hpdftex.

(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hpdftex.def
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty))
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/ot1phv.fd))
(/usr/share/texlive/texmf-dist/tex/latex/base/fontenc.sty
(/usr/share/texlive/texmf-dist/tex/latex/base/t1enc.def))
(/usr/share/texlive/texmf-dist/tex/latex/graphics/color.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/color.cfg))
(/usr/share/texlive/texmf-dist/tex/latex/colortbl/colortbl.sty
(/usr/share/texlive/texmf-dist/tex/latex/tools/array.sty))
(/usr/share/texlive/texmf-dist/tex/latex/base/inputenc.sty
(/usr/share/texlive/texmf-dist/tex/latex/base/utf8.def
(/usr/share/texlive/texmf-dist/tex/latex/base/t1enc.dfu)
(/usr/share/texlive/texmf-dist/tex/latex/base/ot1enc.dfu)
(/usr/share/texlive/texmf-dist/tex/latex/base/omsenc.dfu)))
(./paper_RRG_JCAP.aux)
(/usr/share/texlive/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/grfext.sty)
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/gettitlestring.sty))
(./paper_RRG_JCAP.out) (./paper_RRG_JCAP.out)
(/usr/share/texlive/texmf-dist/tex/latex/base/t1cmss.fd)
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsb.fd)

Package hyperref Warning: Ignoring empty anchor on input line 66.

[0{/var/lib/texmf/fonts/map/pdftex/updmap/pdftex.map}] (./paper_RRG_JCAP.toc)

Package natbib Warning: Citation `mi2011introduction' on page 1 undefined on in
put line 72.


Package natbib Warning: Citation `RRG2005BERREDO-PEIXOTO' on page 1 undefined o
n input line 72.


Package natbib Warning: Citation `RRGsakharov1966' on page 1 undefined on input
 line 72.


Package natbib Warning: Citation `RRG2005BERREDO-PEIXOTO' on page 1 undefined o
n input line 74.


Package natbib Warning: Citation `RRG2009Fabris' on page 1 undefined on input l
ine 74.


Package natbib Warning: Citation `RRG2012Leo' on page 1 undefined on input line
 74.


Package natbib Warning: Citation `RRG2014Fabris' on page 1 undefined on input l
ine 74.


Package natbib Warning: Citation `RRG2018MNRAS' on page 1 undefined on input li
ne 74.


Package natbib Warning: Citation `RRG2018dosReis' on page 1 undefined on input 
line 74.


Package natbib Warning: Citation `RRG2018Hipolito' on page 1 undefined on input
 line 74.


Package natbib Warning: Citation `Bode_2001' on page 1 undefined on input line 
74.

[1]

Package natbib Warning: Citation `RRG2018dosReis' on page 2 undefined on input 
line 117.


Package natbib Warning: Citation `mi2011introduction' on page 2 undefined on in
put line 119.

[2]

Package natbib Warning: Citation `mi2011introduction' on page 3 undefined on in
put line 131.


Package natbib Warning: Citation `RRG2005BERREDO-PEIXOTO' on page 3 undefined o
n input line 152.


! LaTeX Error: Unknown graphics extension: .EPS.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.155 \includegraphics[scale=1.0]{RRGxMB.EPS}
                                             
? 
Package natbib Warning: Citation `RRG2005BERREDO-PEIXOTO' on page 3 undefined o
n input line 167.


Package natbib Warning: Citation `RRG2018Hipolito' on page 3 undefined on input
 line 167.

[3]

Package natbib Warning: Citation `RRG2018dosReis' on page 4 undefined on input 
line 187.


! LaTeX Error: Unknown graphics extension: .EPS.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.190 ...udegraphics[scale=0.75]{Fig1RhoOmega.EPS}
                                                  
? 
Package natbib Warning: Citation `RRG2005BERREDO-PEIXOTO' on page 4 undefined o
n input line 201.


Package natbib Warning: Citation `RRG2012Leo' on page 4 undefined on input line
 201.


Package natbib Warning: Citation `RRG2018MNRAS' on page 4 undefined on input li
ne 201.


Overfull \hbox (1.34096pt too wide) in paragraph at lines 203--204
[]\T1/cmr/m/n/10.95 For in-stance, con-sid-er-ing only RRG and in-tro-duce a ne
w vari-able $\OML/cmm/m/it/10.95 u \OT1/cmr/m/n/10.95 = \OML/cmm/m/it/10.95 a[]
=a[]$ \T1/cmr/m/n/10.95 in Eq. ([][]2.16[][])
[4]

! LaTeX Error: Unknown graphics extension: .EPS.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.220 \includegraphics[scale=1.0]{soRRG.EPS}
                                            
? [5]
Overfull \hbox (3.92209pt too wide) in paragraph at lines 260--261
[]\T1/cmr/m/n/10.95 According to the Eq. ([][]2.21[][]), the tem-per-a-ture $\O
ML/cmm/m/it/10.95 T[]\OT1/cmr/m/n/10.95 (\OML/cmm/m/it/10.95 a\OT1/cmr/m/n/10.9
5 )$ \T1/cmr/m/n/10.95 cal-cu-lated to-day is $\OML/cmm/m/it/10.95 T[] \OT1/cmr
/m/n/10.95 = (\OML/cmm/m/it/10.95 T[]\OT1/cmr/m/n/10.95 )[]\OML/cmm/m/it/10.95 
=m$\T1/cmr/m/n/10.95 ,

Package natbib Warning: Citation `T0_Fixsen2009' on page 6 undefined on input l
ine 265.


Package natbib Warning: Citation `Bode_2001' on page 6 undefined on input line 
275.


Package natbib Warning: Citation `RRG2018Hipolito' on page 6 undefined on input
 line 275.


Package natbib Warning: Citation `RRG2018Hipolito' on page 6 undefined on input
 line 281.


Package natbib Warning: Citation `mWDMMatteoViel2013' on page 6 undefined on in
put line 281.


Package natbib Warning: Citation `RRG2018Hipolito' on page 6 undefined on input
 line 281.


Package natbib Warning: Citation `RRG2018Hipolito' on page 6 undefined on input
 line 287.


! LaTeX Error: Unknown graphics extension: .EPS.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.302 ...egraphics[scale=1.0]{rel_entre_b_x_m.EPS}
                                                  
? [6]

Package natbib Warning: Citation `Dodelson' on page 7 undefined on input line 3
16.

[7]

Package natbib Warning: Citation `Dodelson' on page 8 undefined on input line 3
52.


Package natbib Warning: Citation `Piattella:2018' on page 8 undefined on input 
line 352.

[8]

Package natbib Warning: Citation `Dodelson' on page 9 undefined on input line 4
59.

[9]

Package natbib Warning: Citation `Shoji:2010hm' on page 10 undefined on input l
ine 497.

[10]

Package natbib Warning: Citation `CosmoPerturSynchNewto1995' on page 11 undefin
ed on input line 553.


Overfull \hbox (11.71718pt too wide) in paragraph at lines 555--556
[]\T1/cmr/m/n/10.95 The Boltz-mann hi-er-ar-chi-cal equa-tions are ob-tained mu
l-ti-ply-ing Eq. ([][]3.34[][]) by $\OML/cmm/m/it/10.95 p^^V[]d[]p=\OT1/cmr/m/n
/10.95 (2\OML/cmm/m/it/10.95 ^^Y\OT1/cmr/m/n/10.95 )[]$

Package natbib Warning: Citation `Piattella:2018' on page 11 undefined on input
 line 571.


Package natbib Warning: Citation `CosmoPerturSynchNewto1995' on page 11 undefin
ed on input line 573.


Package natbib Warning: Citation `Hannestad2000' on page 11 undefined on input 
line 575.


Package natbib Warning: Citation `mWDMMatteoViel2013' on page 11 undefined on i
nput line 575.


Package natbib Warning: Citation `Rev_tulin2018' on page 11 undefined on input 
line 575.


Package natbib Warning: Citation `Rocha2013' on page 11 undefined on input line
 575.


Package natbib Warning: Citation `Peter2013' on page 11 undefined on input line
 575.


Package natbib Warning: Citation `Zavala2013' on page 11 undefined on input lin
e 575.


Package natbib Warning: Citation `Elbert2015' on page 11 undefined on input lin
e 575.

[11]

Package natbib Warning: Citation `Piattella:2018' on page 12 undefined on input
 line 581.

[12]

Package natbib Warning: Citation `Adhikari_2017' on page 13 undefined on input 
line 675.


Package natbib Warning: Citation `Armendariz-Picon:2013jej' on page 13 undefine
d on input line 675.


Package natbib Warning: Citation `Piattella:2015nda' on page 13 undefined on in
put line 675.

[13]

Package natbib Warning: Citation `RRG2018Hipolito' on page 14 undefined on inpu
t line 725.


Package natbib Warning: Citation `Bode_2001' on page 14 undefined on input line
 725.

[14]

Package natbib Warning: Citation `Piattella:2018' on page 15 undefined on input
 line 734.


Package natbib Warning: Citation `MANGANO20028' on page 15 undefined on input l
ine 761.

[15]

Package natbib Warning: Citation `RRG2005BERREDO-PEIXOTO' on page 16 undefined 
on input line 772.


Package natbib Warning: Citation `RRG2018dosReis' on page 16 undefined on input
 line 772.


Package natbib Warning: Citation `Dodelson' on page 16 undefined on input line 
790.


Package natbib Warning: Citation `Dodelson' on page 16 undefined on input line 
819.


Package natbib Warning: Citation `Piattella:2018' on page 16 undefined on input
 line 819.


! LaTeX Error: Unknown graphics extension: .EPS.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.822 \includegraphics[scale=1.0]{FigPhi.EPS}
                                             
? [16]

Package natbib Warning: Citation `RRG2005BERREDO-PEIXOTO' on page 17 undefined 
on input line 834.


Package natbib Warning: Citation `RRG2018Hipolito' on page 17 undefined on inpu
t line 834.


Package natbib Warning: Citation `RRG2018MNRAS' on page 17 undefined on input l
ine 834.


Package natbib Warning: Citation `Spergel2000' on page 17 undefined on input li
ne 838.


Package natbib Warning: Citation `meszaros1974behaviour' on page 17 undefined o
n input line 840.

[17] (./paper_RRG_JCAP.bbl

Package natbib Warning: Empty `thebibliography' environment on input line 4.

)

Package natbib Warning: There were undefined citations.

[18] (./paper_RRG_JCAP.aux) ) </home/rbatista/.texlive2016/texmf-var/fonts/pk/l
jfour/jknappen/ec/ecbi1095.600pk> </home/rbatista/.texlive2016/texmf-var/fonts/
pk/ljfour/jknappen/ec/ecrm0700.600pk> </home/rbatista/.texlive2016/texmf-var/fo
nts/pk/ljfour/jknappen/ec/ecrm1000.600pk> </home/rbatista/.texlive2016/texmf-va
r/fonts/pk/ljfour/jknappen/ec/ecbx1000.600pk> </home/rbatista/.texlive2016/texm
f-var/fonts/pk/ljfour/jknappen/ec/ecbx0900.600pk> </home/rbatista/.texlive2016/
texmf-var/fonts/pk/ljfour/jknappen/ec/ecrm0800.600pk> </home/rbatista/.texlive2
016/texmf-var/fonts/pk/ljfour/jknappen/ec/ecti1095.600pk> </home/rbatista/.texl
ive2016/texmf-var/fonts/pk/ljfour/jknappen/ec/ecbx1095.600pk> </home/rbatista/.
texlive2016/texmf-var/fonts/pk/ljfour/jknappen/ec/ecbx1200.600pk> </home/rbatis
ta/.texlive2016/texmf-var/fonts/pk/ljfour/jknappen/ec/ecrm0900.600pk> </home/rb
atista/.texlive2016/texmf-var/fonts/pk/ljfour/jknappen/ec/ecrm0600.600pk> </hom
e/rbatista/.texlive2016/texmf-var/fonts/pk/ljfour/jknappen/ec/ecsx1200.600pk> <
/home/rbatista/.texlive2016/texmf-var/fonts/pk/ljfour/jknappen/ec/ecrm1095.600p
k> </home/rbatista/.texlive2016/texmf-var/fonts/pk/ljfour/jknappen/ec/ecsx1440.
600pk> </home/rbatista/.texlive2016/texmf-var/fonts/pk/ljfour/jknappen/ec/ecsx2
488.600pk> </home/rbatista/.texlive2016/texmf-var/fonts/pk/ljfour/jknappen/ec/e
ccc1000.600pk></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cme
x10.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi10.pf
b></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi6.pfb></usr
/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi8.pfb></usr/share/
texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr10.pfb></usr/share/texlive
/texmf-dist/fonts/type1/public/amsfonts/cm/cmr6.pfb></usr/share/texlive/texmf-d
ist/fonts/type1/public/amsfonts/cm/cmr7.pfb></usr/share/texlive/texmf-dist/font
s/type1/public/amsfonts/cm/cmr8.pfb></usr/share/texlive/texmf-dist/fonts/type1/
public/amsfonts/cm/cmsy10.pfb></usr/share/texlive/texmf-dist/fonts/type1/public
/amsfonts/cm/cmsy6.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfon
ts/cm/cmsy7.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/c
msy8.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/symbols/msa
m10.pfb>
Output written on paper_RRG_JCAP.pdf (19 pages, 405264 bytes).
Transcript written on paper_RRG_JCAP.log.

LaTeX Warning: Reference `EoS RRG' on page 3 undefined on input line 162.


LaTeX Warning: Reference `energy_cons' on page 3 undefined on input line 167.


Package natbib Warning: Citation `RRG2005BERREDO-PEIXOTO' on page 3 undefined o
n input line 167.


Package natbib Warning: Citation `RRG2018Hipolito' on page 3 undefined on input
 line 167.


LaTeX Warning: Reference `Fig1a1b' on page 3 undefined on input line 187.


LaTeX Warning: Reference `Fig1a1b' on page 3 undefined on input line 187.


Package natbib Warning: Citation `RRG2018dosReis' on page 3 undefined on input 
line 187.


! LaTeX Error: Unknown graphics extension: .EPS.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.190 ...udegraphics[scale=0.75]{Fig1RhoOmega.EPS}
                                                  
? [3]

Package natbib Warning: Citation `RRG2005BERREDO-PEIXOTO' on page 4 undefined o
n input line 201.


Package natbib Warning: Citation `RRG2012Leo' on page 4 undefined on input line
 201.


Package natbib Warning: Citation `RRG2018MNRAS' on page 4 undefined on input li
ne 201.


LaTeX Warning: Reference `eq FLRW geral 0' on page 4 undefined on input line 20
3.


LaTeX Warning: Reference `Eq13_rrg1' on page 4 undefined on input line 209.


LaTeX Warning: Reference `eq a func t e b' on page 4 undefined on input line 21
7.


LaTeX Warning: Reference `Fig t x a' on page 4 undefined on input line 217.


LaTeX Warning: Reference `eq a func t e b' on page 4 undefined on input line 21
7.


! LaTeX Error: Unknown graphics extension: .EPS.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.220 \includegraphics[scale=1.0]{soRRG.EPS}
                                            
? [4]

LaTeX Warning: Reference `eq Rho RRG fuc de a e b1' on page 5 undefined on inpu
t line 230.


LaTeX Warning: Reference `Rho_k1/k2' on page 5 undefined on input line 230.


LaTeX Warning: Reference `eq TMB' on page 5 undefined on input line 260.


LaTeX Warning: Reference `b fun m' on page 5 undefined on input line 265.


Package natbib Warning: Citation `T0_Fixsen2009' on page 5 undefined on input l
ine 265.


LaTeX Warning: Reference `b fun m' on page 5 undefined on input line 267.


LaTeX Warning: Reference `x0 modelado' on page 5 undefined on input line 267.

[5]

Package natbib Warning: Citation `Bode_2001' on page 6 undefined on input line 
275.


LaTeX Warning: Reference `massa b WDM' on page 6 undefined on input line 275.


Package natbib Warning: Citation `RRG2018Hipolito' on page 6 undefined on input
 line 275.


LaTeX Warning: Reference `rel_entre_b_x_m' on page 6 undefined on input line 28
1.


LaTeX Warning: Reference `massa b WDM' on page 6 undefined on input line 281.


LaTeX Warning: Reference `m por hipolito' on page 6 undefined on input line 281
.


Package natbib Warning: Citation `RRG2018Hipolito' on page 6 undefined on input
 line 281.


LaTeX Warning: Reference `tab:rel_b_massa' on page 6 undefined on input line 28
1.


Package natbib Warning: Citation `mWDMMatteoViel2013' on page 6 undefined on in
put line 281.


LaTeX Warning: Reference `massa b WDM' on page 6 undefined on input line 281.


LaTeX Warning: Reference `m por hipolito' on page 6 undefined on input line 281
.


Package natbib Warning: Citation `RRG2018Hipolito' on page 6 undefined on input
 line 281.


Package natbib Warning: Citation `RRG2018Hipolito' on page 6 undefined on input
 line 287.


! LaTeX Error: Unknown graphics extension: .EPS.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.302 ...egraphics[scale=1.0]{rel_entre_b_x_m.EPS}
                                                  
? ! Interruption.
\GenericError  ...                                
                                                  \endgroup 
l.302 ...egraphics[scale=1.0]{rel_entre_b_x_m.EPS}
                                                  
? 
LaTeX Warning: Reference `massa b WDM' on page 6 undefined on input line 303.


LaTeX Warning: Reference `m por hipolito' on page 6 undefined on input line 303
.


LaTeX Warning: Reference `massa b WDM' on page 6 undefined on input line 303.


LaTeX Warning: Reference `m por hipolito' on page 6 undefined on input line 303
.


Package natbib Warning: Citation `Dodelson' on page 6 undefined on input line 3
16.

[6]

LaTeX Warning: Reference `f' on page 7 undefined on input line 336.


Package natbib Warning: Citation `Dodelson' on page 7 undefined on input line 3
52.


Package natbib Warning: Citation `Piattella:2018' on page 7 undefined on input 
line 352.


LaTeX Warning: Reference `metrica' on page 7 undefined on input line 371.

[7]

LaTeX Warning: Reference `deltarho' on page 8 undefined on input line 420.


LaTeX Warning: Reference `deltaP' on page 8 undefined on input line 420.


LaTeX Warning: Reference `EoS RRG' on page 8 undefined on input line 427.

[8]

Package natbib Warning: Citation `Dodelson' on page 9 undefined on input line 4
59.


LaTeX Warning: Reference `metrica' on page 9 undefined on input line 463.


LaTeX Warning: Reference `Eq Tnumu RRG completo' on page 9 undefined on input l
ine 463.


LaTeX Warning: Reference `Eq Einstein 00' on page 9 undefined on input line 497
.


LaTeX Warning: Reference `Eq Einstein 0i' on page 9 undefined on input line 497
.


LaTeX Warning: Reference `Eq Einstein ij com i dif j' on page 9 undefined on in
put line 497.


LaTeX Warning: Reference `Eq Einstein ij com i igual j' on page 9 undefined on 
input line 497.


LaTeX Warning: Reference `relacao de deltaP com deltaRho' on page 9 undefined o
n input line 497.


Package natbib Warning: Citation `Shoji:2010hm' on page 9 undefined on input li
ne 497.

[9]

LaTeX Warning: Reference `Eq-Bolt FD generica' on page 10 undefined on input li
ne 532.


LaTeX Warning: Reference `Func de distrib do RRG exp' on page 10 undefined on i
nput line 542.


LaTeX Warning: Reference `Eq Bolt ordem 1 sem colisao' on page 10 undefined on 
input line 551.


LaTeX Warning: Reference `Eq conserv 1 via T_numu' on page 10 undefined on inpu
t line 551.


LaTeX Warning: Reference `Eq Bolt ordem 1 sem colisao' on page 10 undefined on 
input line 551.


LaTeX Warning: Reference `Eq conserv 2 via T_numu' on page 10 undefined on inpu
t line 551.


LaTeX Warning: Reference `Eq Bolt ordem 1 sem colisao' on page 10 undefined on 
input line 551.


Package natbib Warning: Citation `CosmoPerturSynchNewto1995' on page 10 undefin
ed on input line 553.

[10]

LaTeX Warning: Reference `Eq Bolt ordem 1 sem colisao' on page 11 undefined on 
input line 555.


Overfull \hbox (4.17421pt too wide) in paragraph at lines 555--556
[]\T1/cmr/m/n/10.95 The Boltz-mann hi-er-ar-chi-cal equa-tions are ob-tained mu
l-ti-ply-ing Eq. ([]) by $\OML/cmm/m/it/10.95 p^^V[]d[]p=\OT1/cmr/m/n/10.95 (2\
OML/cmm/m/it/10.95 ^^Y\OT1/cmr/m/n/10.95 )[]$

Package natbib Warning: Citation `Piattella:2018' on page 11 undefined on input
 line 571.


Package natbib Warning: Citation `CosmoPerturSynchNewto1995' on page 11 undefin
ed on input line 573.


Package natbib Warning: Citation `Hannestad2000' on page 11 undefined on input 
line 575.


Package natbib Warning: Citation `mWDMMatteoViel2013' on page 11 undefined on i
nput line 575.


Package natbib Warning: Citation `Rev_tulin2018' on page 11 undefined on input 
line 575.


Package natbib Warning: Citation `Rocha2013' on page 11 undefined on input line
 575.


Package natbib Warning: Citation `Peter2013' on page 11 undefined on input line
 575.


Package natbib Warning: Citation `Zavala2013' on page 11 undefined on input lin
e 575.


Package natbib Warning: Citation `Elbert2015' on page 11 undefined on input lin
e 575.


Package natbib Warning: Citation `Piattella:2018' on page 11 undefined on input
 line 581.

[11]

Package natbib Warning: Citation `Adhikari_2017' on page 12 undefined on input 
line 675.


Package natbib Warning: Citation `Armendariz-Picon:2013jej' on page 12 undefine
d on input line 675.


Package natbib Warning: Citation `Piattella:2015nda' on page 12 undefined on in
put line 675.

[12]

LaTeX Warning: Reference `Vth_RRG' on page 13 undefined on input line 682.


LaTeX Warning: Reference `W RRG' on page 13 undefined on input line 682.


LaTeX Warning: Reference `deltarho' on page 13 undefined on input line 682.


LaTeX Warning: Reference `deltaP' on page 13 undefined on input line 682.


LaTeX Warning: Reference `pertubV' on page 13 undefined on input line 682.


LaTeX Warning: Reference `sigma_R' on page 13 undefined on input line 682.


LaTeX Warning: Reference `W RRG' on page 13 undefined on input line 697.

[13]

Package natbib Warning: Citation `RRG2018Hipolito' on page 14 undefined on inpu
t line 725.


Package natbib Warning: Citation `Bode_2001' on page 14 undefined on input line
 725.


LaTeX Warning: Reference `b fun m' on page 14 undefined on input line 727.


LaTeX Warning: Reference `Fig1a1b' on page 14 undefined on input line 727.


LaTeX Warning: Reference `massa b WDM' on page 14 undefined on input line 732.


Package natbib Warning: Citation `Piattella:2018' on page 14 undefined on input
 line 734.

[14]

Package natbib Warning: Citation `MANGANO20028' on page 15 undefined on input l
ine 761.


LaTeX Warning: Reference `Fig1a1b' on page 15 undefined on input line 772.


Package natbib Warning: Citation `RRG2005BERREDO-PEIXOTO' on page 15 undefined 
on input line 772.


Package natbib Warning: Citation `RRG2018dosReis' on page 15 undefined on input
 line 772.


LaTeX Warning: Reference `Einstein i dif j' on page 15 undefined on input line 
774.


LaTeX Warning: Reference `Einstein 00' on page 15 undefined on input line 774.


LaTeX Warning: Reference `Einstein ii' on page 15 undefined on input line 774.


LaTeX Warning: Reference `eq FLRW geral 0' on page 15 undefined on input line 7
83.


LaTeX Warning: Reference `eq Rho RRG fuc de a e b1' on page 15 undefined on inp
ut line 783.


LaTeX Warning: Reference `eq phi sem quadru' on page 15 undefined on input line
 785.


Package natbib Warning: Citation `Dodelson' on page 15 undefined on input line 
790.


LaTeX Warning: Reference `eq phi sem quadru' on page 15 undefined on input line
 798.

[15]

LaTeX Warning: Reference `eq phi 1' on page 16 undefined on input line 803.


LaTeX Warning: Reference `eq phi 2' on page 16 undefined on input line 803.


LaTeX Warning: Reference `eq phi sem quadru' on page 16 undefined on input line
 805.


LaTeX Warning: Reference `figPhibk' on page 16 undefined on input line 819.


LaTeX Warning: Reference `Eq PHi eta b k' on page 16 undefined on input line 81
9.


LaTeX Warning: Reference `figPhibk' on page 16 undefined on input line 819.


Package natbib Warning: Citation `Dodelson' on page 16 undefined on input line 
819.


Package natbib Warning: Citation `Piattella:2018' on page 16 undefined on input
 line 819.


LaTeX Warning: Reference `figPhibk' on page 16 undefined on input line 819.


! LaTeX Error: Unknown graphics extension: .EPS.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.822 \includegraphics[scale=1.0]{FigPhi.EPS}
                                             
? [16]

Package natbib Warning: Citation `RRG2005BERREDO-PEIXOTO' on page 17 undefined 
on input line 834.


Package natbib Warning: Citation `RRG2018Hipolito' on page 17 undefined on inpu
t line 834.


Package natbib Warning: Citation `RRG2018MNRAS' on page 17 undefined on input l
ine 834.


Package natbib Warning: Citation `Spergel2000' on page 17 undefined on input li
ne 838.


Package natbib Warning: Citation `meszaros1974behaviour' on page 17 undefined o
n input line 840.

(./paper_RRG_JCAP.bbl

Package natbib Warning: Empty `thebibliography' environment on input line 4.

)

Package natbib Warning: There were undefined citations.

[17] (./paper_RRG_JCAP.aux
! Extra }, or forgotten \endgroup.
l.155 }
       
? )

Package rerunfilecheck Warning: File `paper_RRG_JCAP.out' has changed.
(rerunfilecheck)                Rerun to get outlines right
(rerunfilecheck)                or use package `bookmark'.


LaTeX Warning: There were undefined references.


LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.

 ) </home/rbatista/.texlive2016/texmf-var/fonts/pk/ljfour/jknappen/ec/ecti1095.
600pk> </home/rbatista/.texlive2016/texmf-var/fonts/pk/ljfour/jknappen/ec/ecbi1
095.600pk> </home/rbatista/.texlive2016/texmf-var/fonts/pk/ljfour/jknappen/ec/e
crm0700.600pk> </home/rbatista/.texlive2016/texmf-var/fonts/pk/ljfour/jknappen/
ec/ecrm1000.600pk> </home/rbatista/.texlive2016/texmf-var/fonts/pk/ljfour/jknap
pen/ec/ecbx1000.600pk> </home/rbatista/.texlive2016/texmf-var/fonts/pk/ljfour/j
knappen/ec/ecbx0900.600pk> </home/rbatista/.texlive2016/texmf-var/fonts/pk/ljfo
ur/jknappen/ec/ecbx1095.600pk> </home/rbatista/.texlive2016/texmf-var/fonts/pk/
ljfour/jknappen/ec/ecrm0800.600pk> </home/rbatista/.texlive2016/texmf-var/fonts
/pk/ljfour/jknappen/ec/ecbx1200.600pk> </home/rbatista/.texlive2016/texmf-var/f
onts/pk/ljfour/jknappen/ec/ecrm0900.600pk> </home/rbatista/.texlive2016/texmf-v
ar/fonts/pk/ljfour/jknappen/ec/ecrm0600.600pk> </home/rbatista/.texlive2016/tex
mf-var/fonts/pk/ljfour/jknappen/ec/ecsx1200.600pk> </home/rbatista/.texlive2016
/texmf-var/fonts/pk/ljfour/jknappen/ec/ecrm1095.600pk> </home/rbatista/.texlive
2016/texmf-var/fonts/pk/ljfour/jknappen/ec/ecsx1440.600pk> </home/rbatista/.tex
live2016/texmf-var/fonts/pk/ljfour/jknappen/ec/ecsx2488.600pk> </home/rbatista/
.texlive2016/texmf-var/fonts/pk/ljfour/jknappen/ec/eccc1000.600pk></usr/share/t
exlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmex10.pfb></usr/share/texlive
/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi10.pfb></usr/share/texlive/texmf
-dist/fonts/type1/public/amsfonts/cm/cmmi6.pfb></usr/share/texlive/texmf-dist/f
onts/type1/public/amsfonts/cm/cmmi8.pfb></usr/share/texlive/texmf-dist/fonts/ty
pe1/public/amsfonts/cm/cmr10.pfb></usr/share/texlive/texmf-dist/fonts/type1/pub
lic/amsfonts/cm/cmr6.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsf
onts/cm/cmr7.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/
cmr8.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.p
fb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy6.pfb></us
r/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy7.pfb></usr/share
/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy8.pfb></usr/share/texliv
e/texmf-dist/fonts/type1/public/amsfonts/symbols/msam10.pfb>
Output written on paper_RRG_JCAP.pdf (18 pages, 379679 bytes).
Transcript written on paper_RRG_JCAP.log.

